The Impact of Logic Locking on Confidentiality: An Automated Evaluation

Logic locking secures hardware designs in untrusted foundries by incorporating key-driven gates to obscure the original blueprint. While this method safeguards the integrated circuit from malicious alterations during fabrication, its influence on data confidentiality during runtime has been ignored. In this study, we employ path sensitization to formally examine the impact of logic locking on confidentiality. By applying three representative logic locking mechanisms on open-source cryptographic benchmarks, we utilize an automatic test pattern generation framework to evaluate the effect of locking on cryptographic encryption keys and sensitive data signals. Our analysis reveals that logic locking can inadvertently cause sensitive data leakage when incorrect logic locking keys are used. We show that a single malicious logic locking key can expose over 70% of an encryption key. If an adversary gains control over other inputs, the entire encryption key can be compromised. This research uncovers a significant security vulnerability in logic locking and emphasizes the need for comprehensive security assessments that extend beyond key-recovery attacks.

==> data/APTG_mux_05_XTEA_timeout_10_sec_set_ll_distr.txt <==
0 617
1 293
2 70
3 14
4 3
5 0
6 0
7 1
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 1
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 1
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 0


==> data/ATPG_mux_05_XTEA_timeout_10_sec_set_all_bits_au.txt <==
0 9.700000000000001
1 11.4
2 8.200000000000001
3 6.800000000000001
4 7.5
5 7.1
6 9.9
7 8.9
8 11.5
9 12.2
10 16.6
11 15.7
12 41.6
13 45.6
14 46.2
15 45.800000000000004
16 44.2
17 46.1
18 47.199999999999996
19 48.3
20 47.9
21 46.2
22 47.099999999999994
23 43.3
24 45.6
25 45.1
26 45.2
27 45.7
28 46.800000000000004
29 47.9
30 47.199999999999996
31 51.9
32 11.1
33 10.299999999999999
34 11.1
35 8.6
36 9.2
37 9.6
38 9.700000000000001
39 13.100000000000001
40 14.2
41 17.299999999999997
42 18.0
43 20.200000000000003
44 20.8
45 44.1
46 45.9
47 47.099999999999994
48 44.9
49 46.400000000000006
50 45.5
51 46.6
52 46.2
53 48.4
54 48.4
55 43.1
56 44.6
57 45.6
58 45.2
59 45.5
60 47.5
61 47.3
62 49.0
63 54.1
64 9.9
65 12.4
66 10.100000000000001
67 9.700000000000001
68 9.4
69 9.1
70 9.4
71 10.7
72 13.700000000000001
73 16.3
74 18.3
75 17.2
76 43.2
77 45.9
78 45.0
79 42.3
80 45.1
81 46.6
82 45.6
83 46.300000000000004
84 48.1
85 46.300000000000004
86 46.7
87 45.4
88 43.9
89 45.4
90 44.7
91 42.9
92 46.9
93 48.3
94 48.0
95 53.1
96 6.3
97 7.3
98 5.2
99 5.2
100 4.3
101 4.5
102 4.1000000000000005
103 4.5
104 5.800000000000001
105 8.9
106 10.2
107 9.0
108 10.299999999999999
109 11.4
110 10.5
111 11.200000000000001
112 12.6
113 13.700000000000001
114 12.1
115 13.4
116 13.4
117 13.8
118 15.0
119 11.0
120 11.0
121 11.899999999999999
122 12.4
123 10.5
124 7.8
125 6.9
126 8.9
127 9.6


==> data/ATPG_mux_05_XTEA_timeout_10_sec_set_all_bits_dt.txt <==
0 0.5
1 0.7000000000000001
2 1.0999999999999999
3 1.0
4 0.6
5 0.4
6 0.5
7 0.8999999999999999
8 1.0
9 0.6
10 1.0
11 1.0
12 0.7000000000000001
13 0.7000000000000001
14 0.4
15 0.4
16 0.8999999999999999
17 0.8
18 0.5
19 0.8999999999999999
20 0.8999999999999999
21 0.5
22 0.6
23 0.6
24 0.8999999999999999
25 0.7000000000000001
26 0.5
27 0.8
28 0.4
29 0.4
30 0.6
31 0.5
32 0.5
33 0.7000000000000001
34 0.6
35 0.5
36 0.8
37 0.7000000000000001
38 0.7000000000000001
39 0.7000000000000001
40 0.6
41 0.3
42 0.8999999999999999
43 0.3
44 0.5
45 0.5
46 0.5
47 0.8999999999999999
48 0.8
49 0.6
50 0.6
51 0.6
52 0.8
53 0.8
54 0.8
55 0.7000000000000001
56 0.7000000000000001
57 0.4
58 1.0999999999999999
59 0.4
60 0.4
61 0.5
62 0.8
63 0.1
64 0.6
65 0.6
66 0.6
67 0.8
68 0.7000000000000001
69 0.8
70 0.8999999999999999
71 0.5
72 0.8999999999999999
73 0.6
74 0.4
75 0.8999999999999999
76 0.8999999999999999
77 0.6
78 0.2
79 0.4
80 0.4
81 0.8
82 0.3
83 0.6
84 0.4
85 1.0
86 0.4
87 0.2
88 0.7000000000000001
89 0.6
90 0.5
91 0.4
92 0.6
93 0.8
94 0.4
95 0.0
96 1.9
97 2.4
98 2.1999999999999997
99 2.1
100 2.1
101 2.4
102 2.0
103 2.1
104 2.3
105 2.4
106 2.3
107 2.4
108 2.1999999999999997
109 1.7000000000000002
110 3.1
111 1.9
112 2.3
113 2.7
114 2.0
115 2.6
116 2.3
117 2.9000000000000004
118 1.9
119 2.1
120 2.3
121 2.7
122 1.7000000000000002
123 2.3
124 2.1
125 2.0
126 2.3
127 2.1


==> data/ATPG_mux_05_XTEA_timeout_10_sec_set_all_bits_nd.txt <==
0 89.8
1 87.9
2 90.7
3 92.2
4 91.9
5 92.5
6 89.60000000000001
7 90.2
8 87.5
9 87.2
10 82.39999999999999
11 83.3
12 57.699999999999996
13 53.7
14 53.400000000000006
15 53.800000000000004
16 54.900000000000006
17 53.1
18 52.300000000000004
19 50.8
20 51.2
21 53.300000000000004
22 52.300000000000004
23 56.10000000000001
24 53.5
25 54.2
26 54.300000000000004
27 53.5
28 52.800000000000004
29 51.7
30 52.2
31 47.599999999999994
32 88.4
33 89.0
34 88.3
35 90.9
36 90.0
37 89.7
38 89.60000000000001
39 86.2
40 85.2
41 82.39999999999999
42 81.10000000000001
43 79.5
44 78.7
45 55.400000000000006
46 53.6
47 52.0
48 54.300000000000004
49 53.0
50 53.900000000000006
51 52.800000000000004
52 53.0
53 50.8
54 50.8
55 56.2
56 54.7
57 54.0
58 53.7
59 54.1
60 52.1
61 52.2
62 50.2
63 45.800000000000004
64 89.5
65 87.0
66 89.3
67 89.5
68 89.9
69 90.10000000000001
70 89.7
71 88.8
72 85.39999999999999
73 83.1
74 81.3
75 81.89999999999999
76 55.900000000000006
77 53.5
78 54.800000000000004
79 57.3
80 54.50000000000001
81 52.6
82 54.1
83 53.1
84 51.5
85 52.7
86 52.900000000000006
87 54.400000000000006
88 55.400000000000006
89 54.0
90 54.800000000000004
91 56.699999999999996
92 52.5
93 50.9
94 51.6
95 46.9
96 91.8
97 90.3
98 92.60000000000001
99 92.7
100 93.60000000000001
101 93.10000000000001
102 93.89999999999999
103 93.4
104 91.9
105 88.7
106 87.5
107 88.6
108 87.5
109 86.9
110 86.4
111 86.9
112 85.1
113 83.6
114 85.9
115 84.0
116 84.3
117 83.3
118 83.1
119 86.9
120 86.7
121 85.39999999999999
122 85.9
123 87.2
124 90.10000000000001
125 91.10000000000001
126 88.8
127 88.3


==> data/ATPG_mux_05_XTEA_timeout_10_sec_set_all_distr.txt <==
0 448
1 320
2 133
3 45
4 18
5 7
6 4
7 1
8 1
9 2
10 4
11 1
12 5
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 1
22 0
23 1
24 0
25 0
26 2
27 0
28 1
29 0
30 0
31 3
32 0
33 1
34 0
35 1
36 0
37 0
38 0
39 0
40 1
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 0


==> data/ATPG_mux_05_XTEA_timeout_10_sec_set_ll_bits_au.txt <==
0 13.0
1 16.1
2 19.8
3 17.4
4 20.0
5 18.6
6 20.599999999999998
7 20.200000000000003
8 21.4
9 22.1
10 23.200000000000003
11 23.3
12 64.5
13 66.5
14 65.9
15 65.3
16 63.7
17 64.9
18 64.8
19 63.3
20 62.6
21 61.8
22 63.0
23 62.4
24 61.199999999999996
25 59.8
26 58.599999999999994
27 59.199999999999996
28 65.3
29 65.8
30 64.3
31 65.60000000000001
32 15.9
33 16.7
34 23.0
35 23.5
36 22.400000000000002
37 23.5
38 24.4
39 25.3
40 27.3
41 27.0
42 27.1
43 28.799999999999997
44 28.799999999999997
45 67.80000000000001
46 67.80000000000001
47 68.30000000000001
48 67.0
49 67.4
50 66.5
51 67.30000000000001
52 65.7
53 65.60000000000001
54 64.60000000000001
55 64.4
56 64.2
57 63.800000000000004
58 60.8
59 61.4
60 67.60000000000001
61 66.7
62 66.2
63 68.8
64 16.0
65 18.9
66 22.400000000000002
67 21.9
68 22.400000000000002
69 22.6
70 22.5
71 23.5
72 26.700000000000003
73 26.200000000000003
74 27.700000000000003
75 26.0
76 66.7
77 69.6
78 67.4
79 66.5
80 65.2
81 66.8
82 65.7
83 64.0
84 65.4
85 63.2
86 65.0
87 62.2
88 62.3
89 59.9
90 59.5
91 58.099999999999994
92 65.5
93 66.60000000000001
94 66.4
95 65.0
96 11.799999999999999
97 14.099999999999998
98 16.8
99 16.0
100 17.1
101 14.7
102 14.299999999999999
103 17.299999999999997
104 18.0
105 17.0
106 18.3
107 20.8
108 21.2
109 22.400000000000002
110 23.0
111 23.799999999999997
112 24.8
113 26.0
114 25.2
115 25.2
116 27.1
117 27.900000000000002
118 28.199999999999996
119 24.8
120 26.5
121 27.0
122 25.2
123 25.0
124 14.299999999999999
125 13.0
126 15.299999999999999
127 16.400000000000002


==> data/ATPG_mux_05_XTEA_timeout_10_sec_set_ll_bits_dt.txt <==
0 0.1
1 0.6
2 0.8999999999999999
3 0.7000000000000001
4 0.3
5 0.1
6 0.2
7 0.4
8 0.3
9 0.3
10 0.7000000000000001
11 0.3
12 0.4
13 0.5
14 0.2
15 0.4
16 0.3
17 0.3
18 0.5
19 0.3
20 0.7000000000000001
21 0.4
22 0.4
23 0.2
24 0.8999999999999999
25 0.6
26 0.2
27 0.3
28 0.3
29 0.1
30 0.4
31 0.5
32 0.1
33 0.4
34 0.5
35 0.3
36 0.5
37 0.2
38 0.5
39 0.5
40 0.5
41 0.0
42 0.5
43 0.1
44 0.2
45 0.3
46 0.2
47 0.2
48 0.6
49 0.5
50 0.3
51 0.1
52 0.3
53 0.6
54 0.3
55 0.5
56 0.1
57 0.1
58 0.8
59 0.1
60 0.2
61 0.5
62 0.6
63 0.0
64 0.4
65 0.3
66 0.2
67 0.6
68 0.6
69 0.4
70 0.7000000000000001
71 0.5
72 0.7000000000000001
73 0.3
74 0.2
75 0.6
76 0.4
77 0.2
78 0.3
79 0.1
80 0.4
81 0.4
82 0.2
83 0.5
84 0.2
85 0.5
86 0.3
87 0.1
88 0.3
89 0.2
90 0.3
91 0.2
92 0.2
93 0.3
94 0.1
95 0.0
96 0.6
97 0.8999999999999999
98 0.7000000000000001
99 0.4
100 0.7000000000000001
101 0.8
102 0.5
103 0.4
104 0.8999999999999999
105 1.0999999999999999
106 0.6
107 0.7000000000000001
108 0.6
109 0.3
110 0.8
111 0.6
112 1.0
113 0.5
114 0.6
115 0.7000000000000001
116 0.7000000000000001
117 1.0
118 0.6
119 0.4
120 0.4
121 0.4
122 0.5
123 0.4
124 0.6
125 0.5
126 0.8
127 0.7000000000000001


==> data/ATPG_mux_05_XTEA_timeout_10_sec_set_ll_bits_nd.txt <==
0 86.9
1 83.3
2 79.3
3 81.89999999999999
4 79.7
5 81.3
6 79.2
7 79.4
8 78.3
9 77.60000000000001
10 76.1
11 76.4
12 35.099999999999994
13 33.0
14 33.900000000000006
15 34.300000000000004
16 36.0
17 34.8
18 34.699999999999996
19 36.4
20 36.7
21 37.8
22 36.6
23 37.4
24 37.9
25 39.6
26 41.199999999999996
27 40.5
28 34.4
29 34.1
30 35.3
31 33.900000000000006
32 84.0
33 82.89999999999999
34 76.5
35 76.2
36 77.10000000000001
37 76.3
38 75.1
39 74.2
40 72.2
41 73.0
42 72.39999999999999
43 71.1
44 71.0
45 31.900000000000002
46 32.0
47 31.5
48 32.4
49 32.1
50 33.2
51 32.6
52 34.0
53 33.800000000000004
54 35.099999999999994
55 35.099999999999994
56 35.699999999999996
57 36.1
58 38.4
59 38.5
60 32.2
61 32.800000000000004
62 33.2
63 31.2
64 83.6
65 80.80000000000001
66 77.4
67 77.5
68 77.0
69 77.0
70 76.8
71 76.0
72 72.6
73 73.5
74 72.1
75 73.4
76 32.9
77 30.2
78 32.300000000000004
79 33.4
80 34.4
81 32.800000000000004
82 34.1
83 35.5
84 34.4
85 36.3
86 34.699999999999996
87 37.7
88 37.4
89 39.900000000000006
90 40.2
91 41.699999999999996
92 34.300000000000004
93 33.1
94 33.5
95 35.0
96 87.6
97 85.0
98 82.5
99 83.6
100 82.19999999999999
101 84.5
102 85.2
103 82.3
104 81.10000000000001
105 81.89999999999999
106 81.10000000000001
107 78.5
108 78.2
109 77.3
110 76.2
111 75.6
112 74.2
113 73.5
114 74.2
115 74.1
116 72.2
117 71.1
118 71.2
119 74.8
120 73.1
121 72.6
122 74.3
123 74.6
124 85.1
125 86.5
126 83.89999999999999
127 82.89999999999999


==> data/ATPG_mux_1_XTEA_timeout_10_sec_set_all_bits_au.txt <==
0 6.6000000000000005
1 7.5
2 7.1
3 5.1
4 5.8999999999999995
5 6.2
6 5.0
7 4.9
8 6.1
9 7.8
10 7.9
11 9.1
12 17.7
13 20.4
14 20.599999999999998
15 21.9
16 20.5
17 22.400000000000002
18 21.2
19 21.9
20 22.400000000000002
21 21.4
22 23.1
23 20.0
24 20.1
25 18.8
26 20.3
27 21.4
28 22.3
29 22.1
30 22.6
31 26.700000000000003
32 6.800000000000001
33 4.2
34 7.3
35 5.6000000000000005
36 8.0
37 7.8
38 5.3
39 5.7
40 5.1
41 7.9
42 8.3
43 8.7
44 8.799999999999999
45 20.4
46 21.3
47 21.6
48 21.9
49 19.8
50 20.7
51 20.599999999999998
52 19.7
53 19.3
54 19.3
55 18.0
56 18.5
57 19.7
58 22.7
59 20.5
60 20.5
61 21.9
62 26.1
63 26.0
64 6.1
65 6.9
66 6.9
67 7.000000000000001
68 7.6
69 6.4
70 5.5
71 4.6
72 5.1
73 7.8
74 9.1
75 9.2
76 19.3
77 19.7
78 20.4
79 21.3
80 19.6
81 19.0
82 20.8
83 23.799999999999997
84 21.099999999999998
85 21.4
86 21.5
87 17.2
88 18.8
89 22.2
90 21.3
91 22.2
92 23.799999999999997
93 21.7
94 23.799999999999997
95 27.200000000000003
96 3.6999999999999997
97 3.6999999999999997
98 2.6
99 3.5999999999999996
100 2.1
101 2.1999999999999997
102 2.3
103 3.3000000000000003
104 3.0
105 3.3000000000000003
106 4.2
107 3.5000000000000004
108 3.9
109 5.3
110 5.2
111 4.8
112 3.8
113 6.1
114 4.2
115 4.0
116 5.0
117 5.1
118 4.3999999999999995
119 3.8
120 4.2
121 4.8
122 6.0
123 5.3
124 4.5
125 4.6
126 5.1
127 6.5


==> data/ATPG_mux_1_XTEA_timeout_10_sec_set_all_bits_dt.txt <==
0 1.0
1 1.4000000000000001
2 1.4000000000000001
3 2.1999999999999997
4 1.6
5 1.5
6 1.4000000000000001
7 1.2
8 0.8
9 2.0
10 1.7999999999999998
11 1.0999999999999999
12 2.1999999999999997
13 1.0
14 1.4000000000000001
15 0.7000000000000001
16 1.0
17 1.5
18 1.2
19 1.6
20 1.6
21 1.0999999999999999
22 2.3
23 1.5
24 1.7000000000000002
25 1.0
26 2.0
27 1.2
28 1.4000000000000001
29 1.0
30 1.7999999999999998
31 0.7000000000000001
32 0.5
33 1.9
34 1.4000000000000001
35 1.2
36 1.0
37 1.5
38 1.7999999999999998
39 1.9
40 1.5
41 2.5
42 0.8999999999999999
43 1.5
44 1.3
45 0.8
46 1.4000000000000001
47 1.4000000000000001
48 1.4000000000000001
49 1.3
50 1.4000000000000001
51 1.5
52 1.7000000000000002
53 0.8
54 1.7999999999999998
55 1.4000000000000001
56 1.9
57 1.0
58 1.5
59 1.5
60 1.5
61 1.4000000000000001
62 1.5
63 0.8999999999999999
64 0.8
65 1.7000000000000002
66 1.5
67 0.8999999999999999
68 0.6
69 1.5
70 1.6
71 1.5
72 1.5
73 1.5
74 1.0
75 1.6
76 1.5
77 1.7000000000000002
78 1.6
79 1.3
80 1.5
81 2.1999999999999997
82 1.7999999999999998
83 1.5
84 1.0
85 1.4000000000000001
86 1.3
87 1.7999999999999998
88 1.2
89 1.6
90 1.2
91 1.2
92 1.7999999999999998
93 1.7999999999999998
94 1.7000000000000002
95 1.0999999999999999
96 2.8000000000000003
97 4.2
98 3.6999999999999997
99 4.0
100 3.9
101 4.3
102 3.4000000000000004
103 3.8
104 2.1
105 3.8
106 3.0
107 3.5999999999999996
108 3.4000000000000004
109 3.0
110 3.0
111 3.6999999999999997
112 3.3000000000000003
113 2.9000000000000004
114 3.6999999999999997
115 3.9
116 4.2
117 3.9
118 4.0
119 3.3000000000000003
120 5.0
121 3.5999999999999996
122 3.4000000000000004
123 4.7
124 4.0
125 4.6
126 4.3999999999999995
127 3.5000000000000004


==> data/ATPG_mux_1_XTEA_timeout_10_sec_set_all_bits_nd.txt <==
0 92.4
1 91.10000000000001
2 91.5
3 92.7
4 92.5
5 92.30000000000001
6 93.60000000000001
7 93.89999999999999
8 93.10000000000001
9 90.2
10 90.3
11 89.8
12 80.10000000000001
13 78.60000000000001
14 78.0
15 77.4
16 78.5
17 76.1
18 77.60000000000001
19 76.5
20 76.0
21 77.5
22 74.6
23 78.5
24 78.2
25 80.2
26 77.7
27 77.4
28 76.3
29 76.9
30 75.6
31 72.6
32 92.7
33 93.89999999999999
34 91.3
35 93.2
36 91.0
37 90.7
38 92.9
39 92.4
40 93.4
41 89.60000000000001
42 90.8
43 89.8
44 89.9
45 78.8
46 77.3
47 77.0
48 76.7
49 78.9
50 77.9
51 77.9
52 78.60000000000001
53 79.9
54 78.9
55 80.60000000000001
56 79.60000000000001
57 79.3
58 75.8
59 78.0
60 78.0
61 76.7
62 72.39999999999999
63 73.1
64 93.10000000000001
65 91.4
66 91.60000000000001
67 92.10000000000001
68 91.8
69 92.10000000000001
70 92.9
71 93.89999999999999
72 93.4
73 90.7
74 89.9
75 89.2
76 79.2
77 78.60000000000001
78 78.0
79 77.4
80 78.9
81 78.8
82 77.4
83 74.7
84 77.9
85 77.2
86 77.2
87 81.0
88 80.0
89 76.2
90 77.5
91 76.6
92 74.4
93 76.5
94 74.5
95 71.7
96 93.5
97 92.10000000000001
98 93.7
99 92.4
100 94.0
101 93.5
102 94.3
103 92.9
104 94.89999999999999
105 92.9
106 92.80000000000001
107 92.9
108 92.7
109 91.7
110 91.8
111 91.5
112 92.9
113 91.0
114 92.10000000000001
115 92.10000000000001
116 90.8
117 91.0
118 91.60000000000001
119 92.9
120 90.8
121 91.60000000000001
122 90.60000000000001
123 90.0
124 91.5
125 90.8
126 90.5
127 90.0


==> data/ATPG_mux_1_XTEA_timeout_10_sec_set_all_distr.txt <==
0 172
1 267
2 252
3 144
4 74
5 30
6 16
7 6
8 3
9 1
10 4
11 2
12 3
13 3
14 4
15 0
16 1
17 0
18 0
19 1
20 2
21 1
22 0
23 1
24 0
25 1
26 4
27 0
28 2
29 0
30 0
31 1
32 1
33 1
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 1
42 0
43 1
44 0
45 0
46 1
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 0


==> data/ATPG_mux_1_XTEA_timeout_10_sec_set_ll_bits_au.txt <==
0 14.399999999999999
1 22.2
2 20.8
3 19.8
4 23.0
5 24.099999999999998
6 19.6
7 22.2
8 24.3
9 23.400000000000002
10 21.2
11 23.5
12 46.7
13 45.7
14 45.9
15 46.7
16 44.2
17 43.6
18 40.8
19 43.2
20 41.699999999999996
21 40.1
22 41.099999999999994
23 38.1
24 37.9
25 37.3
26 37.5
27 36.1
28 40.0
29 41.6
30 39.900000000000006
31 43.9
32 15.5
33 17.299999999999997
34 23.400000000000002
35 23.200000000000003
36 24.9
37 25.5
38 22.8
39 25.2
40 22.8
41 22.2
42 26.0
43 25.900000000000002
44 24.8
45 49.0
46 47.8
47 46.300000000000004
48 45.7
49 44.5
50 41.4
51 43.8
52 41.9
53 39.6
54 39.2
55 39.6
56 37.6
57 39.4
58 38.3
59 36.1
60 37.7
61 42.0
62 39.1
63 42.199999999999996
64 16.1
65 23.599999999999998
66 24.9
67 25.1
68 24.5
69 25.1
70 22.2
71 23.400000000000002
72 24.3
73 25.1
74 24.5
75 23.5
76 48.1
77 47.699999999999996
78 45.7
79 45.800000000000004
80 44.6
81 42.3
82 43.2
83 42.4
84 42.3
85 40.400000000000006
86 41.099999999999994
87 38.5
88 37.2
89 37.2
90 37.1
91 38.3
92 40.6
93 40.9
94 38.4
95 41.199999999999996
96 11.5
97 13.8
98 14.6
99 14.899999999999999
100 14.899999999999999
101 15.0
102 12.8
103 15.7
104 15.0
105 16.6
106 16.400000000000002
107 16.3
108 17.1
109 18.4
110 19.3
111 16.400000000000002
112 17.1
113 17.2
114 15.1
115 16.6
116 16.8
117 18.7
118 17.4
119 18.0
120 15.9
121 16.2
122 16.0
123 17.1
124 15.2
125 14.2
126 13.900000000000002
127 15.2


==> data/ATPG_mux_1_XTEA_timeout_10_sec_set_ll_bits_dt.txt <==
0 0.2
1 0.8999999999999999
2 1.0999999999999999
3 1.0
4 1.0
5 0.6
6 0.8
7 0.7000000000000001
8 0.4
9 1.0999999999999999
10 1.0999999999999999
11 0.8
12 1.0
13 0.7000000000000001
14 0.8999999999999999
15 0.6
16 0.5
17 0.7000000000000001
18 0.3
19 0.8
20 1.0999999999999999
21 0.4
22 1.2
23 0.7000000000000001
24 0.8999999999999999
25 0.5
26 0.8999999999999999
27 0.8
28 0.8999999999999999
29 0.3
30 1.0999999999999999
31 0.4
32 0.1
33 0.8999999999999999
34 0.8
35 0.4
36 0.5
37 1.0999999999999999
38 1.2
39 0.8
40 0.8
41 1.7000000000000002
42 0.4
43 0.6
44 0.6
45 0.2
46 0.8
47 0.7000000000000001
48 0.6
49 0.7000000000000001
50 0.5
51 0.8999999999999999
52 0.8
53 0.1
54 0.8999999999999999
55 0.5
56 1.0
57 0.5
58 0.6
59 1.0
60 0.8
61 0.4
62 0.7000000000000001
63 0.5
64 0.3
65 0.8
66 1.0
67 0.8999999999999999
68 0.6
69 1.2
70 1.2
71 1.0
72 0.4
73 0.8
74 0.6
75 1.0999999999999999
76 0.7000000000000001
77 1.0
78 0.8
79 0.8999999999999999
80 0.8
81 0.8999999999999999
82 0.8999999999999999
83 1.0
84 0.6
85 0.5
86 0.6
87 0.8
88 0.8
89 0.3
90 0.4
91 0.4
92 0.8
93 0.6
94 1.2
95 0.4
96 0.5
97 1.0999999999999999
98 1.4000000000000001
99 1.0
100 2.0
101 1.0999999999999999
102 1.6
103 1.0999999999999999
104 0.8
105 1.3
106 1.0
107 0.8999999999999999
108 1.2
109 0.6
110 0.8
111 1.2
112 1.0
113 0.8
114 0.8999999999999999
115 1.0999999999999999
116 1.3
117 0.7000000000000001
118 1.0999999999999999
119 0.8
120 1.0999999999999999
121 0.8999999999999999
122 0.8
123 1.6
124 1.3
125 1.9
126 1.2
127 1.2


==> data/ATPG_mux_1_XTEA_timeout_10_sec_set_ll_bits_nd.txt <==
0 85.39999999999999
1 76.9
2 78.10000000000001
3 79.2
4 76.0
5 75.3
6 79.60000000000001
7 77.10000000000001
8 75.3
9 75.5
10 77.7
11 75.7
12 52.300000000000004
13 53.6
14 53.2
15 52.7
16 55.300000000000004
17 55.7
18 58.9
19 56.00000000000001
20 57.199999999999996
21 59.5
22 57.699999999999996
23 61.199999999999996
24 61.199999999999996
25 62.2
26 61.6
27 63.1
28 59.099999999999994
29 58.099999999999994
30 59.0
31 55.7
32 84.39999999999999
33 81.8
34 75.8
35 76.4
36 74.6
37 73.4
38 76.0
39 74.0
40 76.4
41 76.1
42 73.6
43 73.5
44 74.6
45 50.8
46 51.4
47 53.0
48 53.7
49 54.800000000000004
50 58.099999999999994
51 55.300000000000004
52 57.3
53 60.3
54 59.9
55 59.9
56 61.4
57 60.099999999999994
58 61.1
59 62.9
60 61.5
61 57.599999999999994
62 60.199999999999996
63 57.3
64 83.6
65 75.6
66 74.1
67 74.0
68 74.9
69 73.7
70 76.6
71 75.6
72 75.3
73 74.1
74 74.9
75 75.4
76 51.2
77 51.300000000000004
78 53.5
79 53.300000000000004
80 54.6
81 56.8
82 55.900000000000006
83 56.599999999999994
84 57.099999999999994
85 59.099999999999994
86 58.3
87 60.699999999999996
88 62.0
89 62.5
90 62.5
91 61.3
92 58.599999999999994
93 58.5
94 60.4
95 58.4
96 88.0
97 85.1
98 84.0
99 84.1
100 83.1
101 83.89999999999999
102 85.6
103 83.2
104 84.2
105 82.1
106 82.6
107 82.8
108 81.69999999999999
109 81.0
110 79.9
111 82.39999999999999
112 81.89999999999999
113 82.0
114 84.0
115 82.3
116 81.89999999999999
117 80.60000000000001
118 81.5
119 81.2
120 83.0
121 82.89999999999999
122 83.2
123 81.3
124 83.5
125 83.89999999999999
126 84.89999999999999
127 83.6


==> data/ATPG_mux_1_XTEA_timeout_10_sec_set_ll_distr.txt <==
0 391
1 343
2 181
3 66
4 8
5 5
6 1
7 0
8 0
9 0
10 1
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 1
20 0
21 2
22 0
23 0
24 1
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 0


==> data/ATPG_xor-xnor_1_XTEA_timeout_10_sec_set_all_bits_au.txt <==
0 5.0
1 4.3999999999999995
2 3.4000000000000004
3 3.5999999999999996
4 4.6
5 3.8
6 4.3
7 3.8
8 3.4000000000000004
9 4.6
10 4.5
11 5.2
12 4.8
13 5.6000000000000005
14 5.0
15 5.7
16 4.9
17 5.800000000000001
18 6.2
19 5.7
20 5.0
21 5.5
22 5.5
23 4.5
24 4.3
25 5.1
26 5.7
27 5.800000000000001
28 5.3
29 4.1000000000000005
30 4.6
31 5.1
32 4.3999999999999995
33 4.6
34 3.3000000000000003
35 3.3000000000000003
36 4.2
37 3.6999999999999997
38 4.0
39 3.3000000000000003
40 3.1
41 4.7
42 4.7
43 5.2
44 5.0
45 5.4
46 5.0
47 5.0
48 5.1
49 5.6000000000000005
50 4.9
51 5.0
52 4.8
53 5.6000000000000005
54 5.0
55 4.3
56 4.9
57 5.2
58 5.2
59 4.7
60 4.3999999999999995
61 4.3999999999999995
62 4.7
63 4.3999999999999995
64 4.7
65 4.8
66 2.6
67 4.1000000000000005
68 4.3
69 3.4000000000000004
70 4.0
71 4.0
72 4.2
73 5.0
74 4.6
75 4.9
76 4.7
77 5.1
78 5.0
79 5.4
80 5.8999999999999995
81 4.8
82 4.8
83 4.7
84 4.7
85 4.8
86 5.0
87 4.6
88 4.8
89 4.8
90 5.5
91 5.3
92 4.2
93 4.1000000000000005
94 4.3999999999999995
95 4.3
96 3.5000000000000004
97 4.2
98 3.0
99 3.1
100 4.3
101 3.6999999999999997
102 3.9
103 3.1
104 3.2
105 4.3999999999999995
106 4.3999999999999995
107 4.1000000000000005
108 4.6
109 5.0
110 4.6
111 4.1000000000000005
112 5.1
113 4.7
114 4.5
115 4.8
116 4.8
117 4.1000000000000005
118 4.1000000000000005
119 4.0
120 4.7
121 4.2
122 4.6
123 4.3
124 4.5
125 4.5
126 4.7
127 4.5


==> data/ATPG_xor-xnor_1_XTEA_timeout_10_sec_set_all_bits_dt.txt <==
0 6.6000000000000005
1 1.6
2 1.9
3 1.6
4 1.3
5 2.0
6 1.3
7 1.7000000000000002
8 1.3
9 1.2
10 1.5
11 1.0999999999999999
12 1.2
13 1.3
14 1.3
15 1.0999999999999999
16 1.2
17 1.4000000000000001
18 0.8999999999999999
19 1.0
20 0.7000000000000001
21 1.0999999999999999
22 1.3
23 1.0999999999999999
24 0.7000000000000001
25 0.7000000000000001
26 0.8
27 0.8999999999999999
28 0.8999999999999999
29 0.8
30 0.8999999999999999
31 1.2
32 2.4
33 3.3000000000000003
34 2.0
35 1.7999999999999998
36 1.4000000000000001
37 1.0999999999999999
38 1.3
39 1.0
40 1.6
41 1.0
42 1.5
43 0.8999999999999999
44 1.3
45 1.2
46 1.5
47 1.2
48 1.3
49 1.6
50 1.0999999999999999
51 1.6
52 1.3
53 0.8999999999999999
54 1.2
55 1.4000000000000001
56 1.0
57 1.0
58 1.2
59 1.0
60 1.4000000000000001
61 1.0
62 1.0999999999999999
63 1.0999999999999999
64 3.1
65 2.0
66 2.1999999999999997
67 1.9
68 2.1
69 1.7000000000000002
70 1.6
71 2.0
72 1.7999999999999998
73 2.0
74 1.7999999999999998
75 2.0
76 1.7000000000000002
77 1.7999999999999998
78 1.6
79 1.4000000000000001
80 1.9
81 1.0999999999999999
82 1.5
83 1.6
84 1.2
85 1.2
86 1.0
87 1.2
88 1.0999999999999999
89 0.8
90 1.0999999999999999
91 0.8999999999999999
92 1.0
93 0.8999999999999999
94 0.8
95 0.8
96 11.5
97 9.8
98 9.6
99 9.1
100 8.9
101 8.6
102 7.6
103 7.3999999999999995
104 7.000000000000001
105 6.6000000000000005
106 6.4
107 6.800000000000001
108 6.3
109 6.6000000000000005
110 6.0
111 6.6000000000000005
112 5.7
113 6.1
114 6.1
115 5.3
116 5.6000000000000005
117 5.3
118 4.8
119 5.6000000000000005
120 5.3
121 5.4
122 5.1
123 5.0
124 5.6000000000000005
125 4.8
126 4.1000000000000005
127 4.3


==> data/ATPG_xor-xnor_1_XTEA_timeout_10_sec_set_all_bits_nd.txt <==
0 88.4
1 94.0
2 94.69999999999999
3 94.8
4 94.1
5 94.19999999999999
6 94.39999999999999
7 94.5
8 95.3
9 94.19999999999999
10 94.0
11 93.7
12 94.0
13 93.10000000000001
14 93.7
15 93.2
16 93.89999999999999
17 92.80000000000001
18 92.9
19 93.30000000000001
20 94.3
21 93.4
22 93.2
23 94.39999999999999
24 95.0
25 94.19999999999999
26 93.5
27 93.30000000000001
28 93.8
29 95.1
30 94.5
31 93.7
32 93.2
33 92.10000000000001
34 94.69999999999999
35 94.89999999999999
36 94.39999999999999
37 95.19999999999999
38 94.69999999999999
39 95.7
40 95.3
41 94.3
42 93.8
43 93.89999999999999
44 93.7
45 93.4
46 93.5
47 93.8
48 93.60000000000001
49 92.80000000000001
50 94.0
51 93.4
52 93.89999999999999
53 93.5
54 93.8
55 94.3
56 94.1
57 93.8
58 93.60000000000001
59 94.3
60 94.19999999999999
61 94.6
62 94.19999999999999
63 94.5
64 92.2
65 93.2
66 95.19999999999999
67 94.0
68 93.60000000000001
69 94.89999999999999
70 94.39999999999999
71 94.0
72 94.0
73 93.0
74 93.60000000000001
75 93.10000000000001
76 93.60000000000001
77 93.10000000000001
78 93.4
79 93.2
80 92.2
81 94.1
82 93.7
83 93.7
84 94.1
85 94.0
86 94.0
87 94.19999999999999
88 94.1
89 94.39999999999999
90 93.4
91 93.8
92 94.8
93 95.0
94 94.8
95 94.89999999999999
96 85.0
97 86.0
98 87.4
99 87.8
100 86.8
101 87.7
102 88.5
103 89.5
104 89.8
105 89.0
106 89.2
107 89.1
108 89.1
109 88.4
110 89.4
111 89.3
112 89.2
113 89.2
114 89.4
115 89.9
116 89.60000000000001
117 90.60000000000001
118 91.10000000000001
119 90.4
120 90.0
121 90.4
122 90.3
123 90.7
124 89.9
125 90.7
126 91.2
127 91.2


==> data/ATPG_xor-xnor_1_XTEA_timeout_10_sec_set_all_distr.txt <==
0 736
1 76
2 40
3 13
4 15
5 6
6 7
7 4
8 9
9 2
10 3
11 6
12 2
13 4
14 1
15 1
16 4
17 6
18 1
19 2
20 5
21 3
22 1
23 4
24 3
25 1
26 2
27 5
28 2
29 0
30 2
31 5
32 3
33 1
34 1
35 1
36 0
37 1
38 0
39 0
40 2
41 0
42 0
43 2
44 0
45 1
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 1
54 0
55 0
56 0
57 1
58 2
59 1
60 0
61 0
62 0
63 0
64 1
65 0
66 0
67 0
68 0
69 1
70 0
71 0
72 1
73 0
74 0
75 1
76 0
77 0
78 0
79 0
80 0
81 1
82 0
83 0
84 1
85 0
86 0
87 0
88 1
89 0
90 2
91 0
92 0
93 0
94 0
95 1
96 0
97 0
98 0
99 0
100 0
101 1
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 1
111 0
112 0
113 0
114 0
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 0


==> data/ATPG_xor-xnor_1_XTEA_timeout_10_sec_set_ll_bits_au.txt <==
0 6.0
1 7.7
2 7.7
3 7.3999999999999995
4 7.3999999999999995
5 8.1
6 7.5
7 6.7
8 7.1
9 7.9
10 7.199999999999999
11 8.4
12 7.8
13 8.3
14 7.7
15 8.1
16 7.3
17 7.9
18 8.200000000000001
19 7.3
20 6.6000000000000005
21 7.1
22 6.800000000000001
23 5.800000000000001
24 6.2
25 6.2
26 6.4
27 6.3
28 6.5
29 5.8999999999999995
30 5.5
31 6.0
32 4.6
33 7.000000000000001
34 7.199999999999999
35 6.800000000000001
36 7.000000000000001
37 8.6
38 8.200000000000001
39 7.3999999999999995
40 7.6
41 8.200000000000001
42 8.1
43 8.5
44 8.6
45 8.9
46 8.6
47 8.0
48 7.8
49 8.0
50 8.0
51 6.3
52 6.800000000000001
53 7.000000000000001
54 5.7
55 5.7
56 6.3
57 5.6000000000000005
58 5.7
59 5.6000000000000005
60 6.3
61 5.2
62 6.1
63 5.6000000000000005
64 4.5
65 7.3999999999999995
66 6.7
67 7.3999999999999995
68 7.3
69 7.9
70 7.9
71 8.5
72 8.1
73 8.3
74 7.3999999999999995
75 7.7
76 7.6
77 8.0
78 8.5
79 8.3
80 8.1
81 7.5
82 7.7
83 7.199999999999999
84 6.7
85 7.199999999999999
86 6.7
87 6.4
88 6.6000000000000005
89 5.7
90 5.5
91 5.7
92 6.1
93 5.4
94 5.3
95 5.0
96 5.2
97 6.9
98 7.199999999999999
99 6.9
100 7.199999999999999
101 8.0
102 7.6
103 7.8
104 6.9
105 7.8
106 7.199999999999999
107 7.7
108 7.8
109 8.3
110 7.7
111 7.199999999999999
112 7.199999999999999
113 7.3999999999999995
114 7.199999999999999
115 7.3999999999999995
116 6.7
117 6.7
118 6.4
119 6.2
120 5.800000000000001
121 5.4
122 5.6000000000000005
123 5.1
124 6.6000000000000005
125 6.3
126 6.4
127 5.8999999999999995


==> data/ATPG_xor-xnor_1_XTEA_timeout_10_sec_set_ll_bits_dt.txt <==
0 0.7000000000000001
1 0.1
2 0.0
3 0.0
4 0.0
5 0.2
6 0.0
7 0.0
8 0.2
9 0.0
10 0.1
11 0.0
12 0.0
13 0.1
14 0.1
15 0.0
16 0.0
17 0.0
18 0.0
19 0.1
20 0.1
21 0.1
22 0.0
23 0.0
24 0.0
25 0.0
26 0.0
27 0.0
28 0.0
29 0.0
30 0.0
31 0.0
32 0.8
33 0.7000000000000001
34 0.5
35 0.4
36 0.4
37 0.4
38 0.4
39 0.3
40 0.3
41 0.4
42 0.4
43 0.4
44 0.3
45 0.3
46 0.2
47 0.3
48 0.3
49 0.3
50 0.4
51 0.4
52 0.3
53 0.2
54 0.1
55 0.3
56 0.1
57 0.1
58 0.1
59 0.2
60 0.4
61 0.3
62 0.2
63 0.4
64 1.0999999999999999
65 0.3
66 0.3
67 0.2
68 0.2
69 0.2
70 0.2
71 0.3
72 0.3
73 0.2
74 0.3
75 0.2
76 0.3
77 0.2
78 0.1
79 0.1
80 0.1
81 0.0
82 0.0
83 0.0
84 0.1
85 0.1
86 0.0
87 0.1
88 0.0
89 0.2
90 0.1
91 0.0
92 0.1
93 0.1
94 0.2
95 0.0
96 4.3999999999999995
97 4.6
98 4.2
99 4.1000000000000005
100 3.9
101 3.8
102 3.8
103 4.1000000000000005
104 3.9
105 3.3000000000000003
106 3.5999999999999996
107 3.1
108 3.2
109 3.3000000000000003
110 3.5000000000000004
111 3.3000000000000003
112 2.9000000000000004
113 3.1
114 3.0
115 3.0
116 2.8000000000000003
117 2.9000000000000004
118 2.9000000000000004
119 2.8000000000000003
120 2.7
121 2.6
122 2.7
123 2.6
124 2.5
125 3.1
126 2.9000000000000004
127 2.6


==> data/ATPG_xor-xnor_1_XTEA_timeout_10_sec_set_ll_bits_nd.txt <==
0 93.30000000000001
1 92.2
2 92.30000000000001
3 92.60000000000001
4 92.60000000000001
5 91.7
6 92.5
7 93.30000000000001
8 92.7
9 92.10000000000001
10 92.7
11 91.60000000000001
12 92.2
13 91.60000000000001
14 92.2
15 91.9
16 92.7
17 92.10000000000001
18 91.8
19 92.60000000000001
20 93.30000000000001
21 92.80000000000001
22 93.2
23 94.19999999999999
24 93.8
25 93.8
26 93.60000000000001
27 93.7
28 93.5
29 94.1
30 94.5
31 94.0
32 94.6
33 92.30000000000001
34 92.30000000000001
35 92.80000000000001
36 92.60000000000001
37 91.0
38 91.4
39 92.30000000000001
40 92.10000000000001
41 91.4
42 91.5
43 91.10000000000001
44 91.10000000000001
45 90.8
46 91.2
47 91.7
48 91.9
49 91.7
50 91.60000000000001
51 93.30000000000001
52 92.9
53 92.80000000000001
54 94.19999999999999
55 94.0
56 93.60000000000001
57 94.3
58 94.19999999999999
59 94.19999999999999
60 93.30000000000001
61 94.5
62 93.7
63 94.0
64 94.39999999999999
65 92.30000000000001
66 93.0
67 92.4
68 92.5
69 91.9
70 91.9
71 91.2
72 91.60000000000001
73 91.5
74 92.30000000000001
75 92.10000000000001
76 92.10000000000001
77 91.8
78 91.4
79 91.60000000000001
80 91.8
81 92.5
82 92.30000000000001
83 92.80000000000001
84 93.2
85 92.7
86 93.30000000000001
87 93.5
88 93.4
89 94.1
90 94.39999999999999
91 94.3
92 93.8
93 94.5
94 94.5
95 95.0
96 90.4
97 88.5
98 88.6
99 89.0
100 88.9
101 88.2
102 88.6
103 88.1
104 89.2
105 88.9
106 89.2
107 89.2
108 89.0
109 88.4
110 88.8
111 89.5
112 89.9
113 89.5
114 89.8
115 89.60000000000001
116 90.5
117 90.4
118 90.7
119 91.0
120 91.5
121 92.0
122 91.7
123 92.30000000000001
124 90.9
125 90.60000000000001
126 90.7
127 91.5


==> data/ATPG_xor-xnor_1_XTEA_timeout_10_sec_set_ll_distr.txt <==
0 891
1 38
2 14
3 4
4 4
5 3
6 0
7 1
8 4
9 1
10 0
11 4
12 0
13 0
14 1
15 3
16 0
17 1
18 1
19 2
20 2
21 0
22 1
23 1
24 1
25 4
26 1
27 1
28 0
29 1
30 1
31 3
32 4
33 1
34 2
35 0
36 1
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 1
48 0
49 0
50 0
51 1
52 0
53 0
54 0
55 1
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 1
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 0


==> data/ATPG_xor-xnor_25_XTEA_timeout_12_sec_set_all_bits_au.txt <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 0.0
14 0.0
15 0.0
16 0.0
17 0.0
18 0.0
19 0.0
20 0.0
21 0.0
22 0.0
23 0.0
24 0.0
25 0.0
26 0.0
27 0.0
28 0.0
29 0.0
30 0.0
31 0.0
32 0.0
33 0.0
34 0.0
35 0.0
36 0.0
37 0.0
38 0.0
39 0.0
40 0.0
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0
51 0.0
52 0.0
53 0.0
54 0.0
55 0.0
56 0.0
57 0.0
58 0.0
59 0.0
60 0.0
61 0.0
62 0.0
63 0.0
64 0.0
65 0.0
66 0.0
67 0.0
68 0.0
69 0.0
70 0.0
71 0.0
72 0.0
73 0.0
74 0.0
75 0.0
76 0.0
77 0.0
78 0.0
79 0.0
80 0.0
81 0.0
82 0.0
83 0.0
84 0.0
85 0.0
86 0.0
87 0.0
88 0.0
89 0.0
90 0.0
91 0.0
92 0.0
93 0.0
94 0.0
95 0.0
96 0.0
97 0.0
98 0.0
99 0.0
100 0.0
101 0.0
102 0.0
103 0.0
104 0.0
105 0.0
106 0.0
107 0.0
108 0.0
109 0.0
110 0.0
111 0.0
112 0.0
113 0.0
114 0.0
115 0.0
116 0.0
117 0.0
118 0.0
119 0.0
120 0.0
121 0.0
122 0.0
123 0.0
124 0.0
125 0.0
126 0.0
127 0.0


==> data/ATPG_xor-xnor_25_XTEA_timeout_12_sec_set_all_bits_dt.txt <==
0 92.7
1 89.4
2 77.2
3 56.39999999999999
4 43.0
5 33.900000000000006
6 29.5
7 27.3
8 26.400000000000002
9 27.700000000000003
10 25.3
11 24.8
12 25.5
13 23.9
14 25.7
15 25.7
16 26.3
17 24.7
18 24.3
19 24.6
20 25.2
21 24.9
22 26.400000000000002
23 27.0
24 25.1
25 24.7
26 26.1
27 25.2
28 26.3
29 25.4
30 25.4
31 26.8
32 93.30000000000001
33 88.6
34 76.1
35 56.49999999999999
36 42.1
37 32.9
38 28.999999999999996
39 29.299999999999997
40 28.000000000000004
41 29.2
42 26.400000000000002
43 26.8
44 26.5
45 26.6
46 26.5
47 24.4
48 25.3
49 27.3
50 26.200000000000003
51 26.400000000000002
52 25.7
53 28.799999999999997
54 28.499999999999996
55 26.5
56 26.3
57 24.8
58 28.299999999999997
59 29.9
60 27.500000000000004
61 25.4
62 28.000000000000004
63 29.4
64 93.5
65 87.6
66 75.9
67 56.3
68 42.4
69 33.300000000000004
70 29.9
71 28.999999999999996
72 27.500000000000004
73 27.500000000000004
74 25.900000000000002
75 25.0
76 23.1
77 24.4
78 25.1
79 27.200000000000003
80 26.5
81 24.2
82 27.200000000000003
83 24.8
84 25.3
85 25.900000000000002
86 26.400000000000002
87 22.5
88 22.7
89 25.3
90 26.3
91 25.8
92 26.5
93 26.400000000000002
94 28.299999999999997
95 28.9
96 95.19999999999999
97 91.9
98 79.5
99 56.699999999999996
100 42.1
101 35.199999999999996
102 28.199999999999996
103 28.7
104 29.5
105 27.200000000000003
106 26.0
107 28.799999999999997
108 25.2
109 25.4
110 24.7
111 25.2
112 25.6
113 25.7
114 27.400000000000002
115 28.999999999999996
116 26.8
117 25.5
118 25.6
119 25.900000000000002
120 28.299999999999997
121 26.3
122 25.5
123 24.9
124 25.8
125 28.7
126 28.1
127 25.7


==> data/ATPG_xor-xnor_25_XTEA_timeout_12_sec_set_all_bits_nd.txt <==
0 7.3
1 10.6
2 22.8
3 43.6
4 56.99999999999999
5 66.10000000000001
6 70.5
7 72.7
8 73.6
9 72.3
10 74.7
11 75.2
12 74.5
13 76.1
14 74.3
15 74.3
16 73.7
17 75.3
18 75.7
19 75.4
20 74.8
21 75.1
22 73.6
23 73.0
24 74.9
25 75.3
26 73.9
27 74.8
28 73.7
29 74.6
30 74.6
31 73.2
32 6.7
33 11.4
34 23.9
35 43.5
36 57.9
37 67.10000000000001
38 71.0
39 70.7
40 72.0
41 70.8
42 73.6
43 73.2
44 73.5
45 73.4
46 73.5
47 75.6
48 74.7
49 72.7
50 73.8
51 73.6
52 74.3
53 71.2
54 71.5
55 73.5
56 73.7
57 75.2
58 71.7
59 70.1
60 72.5
61 74.6
62 72.0
63 70.6
64 6.5
65 12.4
66 24.099999999999998
67 43.7
68 57.599999999999994
69 66.7
70 70.1
71 71.0
72 72.5
73 72.5
74 74.1
75 75.0
76 76.9
77 75.6
78 74.9
79 72.8
80 73.5
81 75.8
82 72.8
83 75.2
84 74.7
85 74.1
86 73.6
87 77.5
88 77.3
89 74.7
90 73.7
91 74.2
92 73.5
93 73.6
94 71.7
95 71.1
96 4.8
97 8.1
98 20.5
99 43.3
100 57.9
101 64.8
102 71.8
103 71.3
104 70.5
105 72.8
106 74.0
107 71.2
108 74.8
109 74.6
110 75.3
111 74.8
112 74.4
113 74.3
114 72.6
115 71.0
116 73.2
117 74.5
118 74.4
119 74.1
120 71.7
121 73.7
122 74.5
123 75.1
124 74.2
125 71.3
126 71.89999999999999
127 74.3


==> data/ATPG_xor-xnor_25_XTEA_timeout_12_sec_set_all_distr.txt <==
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 1
9 0
10 0
11 0
12 0
13 0
14 2
15 1
16 0
17 2
18 1
19 0
20 0
21 2
22 1
23 0
24 2
25 0
26 3
27 2
28 1
29 8
30 5
31 8
32 17
33 15
34 22
35 22
36 36
37 31
38 26
39 48
40 50
41 51
42 64
43 57
44 71
45 66
46 64
47 67
48 51
49 52
50 41
51 22
52 19
53 23
54 17
55 15
56 4
57 5
58 3
59 1
60 1
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 0


==> data/ATPG_xor-xnor_25_XTEA_timeout_12_sec_set_ll_bits_au.txt <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 0.0
14 0.0
15 0.0
16 0.0
17 0.0
18 0.0
19 0.0
20 0.0
21 0.0
22 0.0
23 0.0
24 0.0
25 0.0
26 0.0
27 0.0
28 0.0
29 0.0
30 0.0
31 0.0
32 0.0
33 0.0
34 0.0
35 0.0
36 0.0
37 0.0
38 0.0
39 0.0
40 0.0
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0
51 0.0
52 0.0
53 0.0
54 0.0
55 0.0
56 0.0
57 0.0
58 0.0
59 0.0
60 0.0
61 0.0
62 0.0
63 0.0
64 0.0
65 0.1
66 0.0
67 0.0
68 0.0
69 0.0
70 0.0
71 0.0
72 0.0
73 0.0
74 0.0
75 0.0
76 0.0
77 0.0
78 0.0
79 0.0
80 0.0
81 0.0
82 0.0
83 0.0
84 0.0
85 0.0
86 0.0
87 0.0
88 0.0
89 0.0
90 0.0
91 0.0
92 0.0
93 0.0
94 0.0
95 0.0
96 0.0
97 0.0
98 0.0
99 0.0
100 0.0
101 0.0
102 0.0
103 0.0
104 0.0
105 0.0
106 0.0
107 0.0
108 0.0
109 0.0
110 0.0
111 0.0
112 0.0
113 0.0
114 0.0
115 0.0
116 0.0
117 0.0
118 0.0
119 0.0
120 0.0
121 0.0
122 0.0
123 0.0
124 0.0
125 0.0
126 0.0
127 0.0


==> data/ATPG_xor-xnor_25_XTEA_timeout_12_sec_set_ll_bits_dt.txt <==
0 92.2
1 87.5
2 72.0
3 56.00000000000001
4 42.1
5 34.300000000000004
6 30.099999999999998
7 30.9
8 28.299999999999997
9 26.6
10 27.400000000000002
11 25.900000000000002
12 29.099999999999998
13 25.1
14 23.9
15 25.5
16 23.7
17 24.7
18 26.400000000000002
19 25.6
20 27.900000000000002
21 25.8
22 28.1
23 24.8
24 27.700000000000003
25 26.1
26 25.1
27 24.099999999999998
28 26.6
29 24.6
30 28.1
31 28.7
32 93.89999999999999
33 89.7
34 74.2
35 57.599999999999994
36 45.6
37 32.1
38 31.2
39 26.6
40 28.000000000000004
41 27.1
42 28.799999999999997
43 23.1
44 26.400000000000002
45 29.799999999999997
46 24.8
47 27.700000000000003
48 25.7
49 25.4
50 25.0
51 25.3
52 26.3
53 27.3
54 27.3
55 24.7
56 26.3
57 24.6
58 26.3
59 27.3
60 27.6
61 25.900000000000002
62 27.200000000000003
63 26.6
64 93.60000000000001
65 86.8
66 73.2
67 57.699999999999996
68 42.199999999999996
69 34.4
70 29.7
71 29.9
72 28.999999999999996
73 26.200000000000003
74 25.2
75 24.9
76 23.7
77 23.9
78 26.3
79 26.6
80 26.1
81 27.800000000000004
82 26.400000000000002
83 24.8
84 24.8
85 26.3
86 28.599999999999998
87 25.5
88 26.1
89 25.0
90 25.7
91 24.6
92 26.0
93 26.6
94 26.1
95 27.700000000000003
96 94.6
97 90.2
98 74.3
99 54.2
100 39.7
101 35.6
102 29.5
103 28.1
104 28.799999999999997
105 29.2
106 29.2
107 25.8
108 26.1
109 25.5
110 24.7
111 26.8
112 26.900000000000002
113 25.4
114 26.400000000000002
115 25.8
116 25.5
117 25.0
118 25.6
119 25.900000000000002
120 26.900000000000002
121 23.9
122 25.3
123 25.8
124 27.1
125 28.000000000000004
126 29.7
127 28.4


==> data/ATPG_xor-xnor_25_XTEA_timeout_12_sec_set_ll_bits_nd.txt <==
0 7.8
1 12.5
2 28.000000000000004
3 44.0
4 57.9
5 65.7
6 69.89999999999999
7 69.1
8 71.7
9 73.4
10 72.6
11 74.1
12 70.89999999999999
13 74.9
14 76.1
15 74.5
16 76.3
17 75.3
18 73.6
19 74.4
20 72.1
21 74.2
22 71.89999999999999
23 75.2
24 72.3
25 73.9
26 74.9
27 75.9
28 73.4
29 75.4
30 71.89999999999999
31 71.3
32 6.1
33 10.299999999999999
34 25.8
35 42.4
36 54.400000000000006
37 67.9
38 68.8
39 73.4
40 72.0
41 72.89999999999999
42 71.2
43 76.9
44 73.6
45 70.19999999999999
46 75.2
47 72.3
48 74.3
49 74.6
50 75.0
51 74.7
52 73.7
53 72.7
54 72.7
55 75.3
56 73.7
57 75.4
58 73.7
59 72.7
60 72.39999999999999
61 74.1
62 72.8
63 73.4
64 6.4
65 13.100000000000001
66 26.8
67 42.3
68 57.8
69 65.60000000000001
70 70.3
71 70.1
72 71.0
73 73.8
74 74.8
75 75.1
76 76.3
77 76.1
78 73.7
79 73.4
80 73.9
81 72.2
82 73.6
83 75.2
84 75.2
85 73.7
86 71.39999999999999
87 74.5
88 73.9
89 75.0
90 74.3
91 75.4
92 74.0
93 73.4
94 73.9
95 72.3
96 5.4
97 9.8
98 25.7
99 45.800000000000004
100 60.3
101 64.4
102 70.5
103 71.89999999999999
104 71.2
105 70.8
106 70.8
107 74.2
108 73.9
109 74.5
110 75.3
111 73.2
112 73.1
113 74.6
114 73.6
115 74.2
116 74.5
117 75.0
118 74.4
119 74.1
120 73.1
121 76.1
122 74.7
123 74.2
124 72.89999999999999
125 72.0
126 70.3
127 71.6


==> data/ATPG_xor-xnor_25_XTEA_timeout_12_sec_set_ll_distr.txt <==
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 1
13 2
14 1
15 0
16 0
17 2
18 0
19 0
20 2
21 0
22 1
23 0
24 2
25 1
26 3
27 2
28 5
29 8
30 5
31 10
32 9
33 17
34 17
35 16
36 30
37 31
38 50
39 42
40 55
41 55
42 60
43 76
44 63
45 66
46 67
47 57
48 53
49 39
50 25
51 26
52 37
53 18
54 14
55 11
56 8
57 7
58 2
59 2
60 1
61 0
62 1
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 0


==> data/ATPG_xor-xnor_50_XTEA_timeout_10_sec_set_all_bits_au.txt <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 0.0
14 0.0
15 0.0
16 0.0
17 0.0
18 0.0
19 0.0
20 0.0
21 0.0
22 0.0
23 0.0
24 0.0
25 0.0
26 0.0
27 0.0
28 0.0
29 0.0
30 0.0
31 0.0
32 0.0
33 0.0
34 0.0
35 0.0
36 0.0
37 0.0
38 0.0
39 0.0
40 0.0
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0
51 0.0
52 0.0
53 0.0
54 0.0
55 0.0
56 0.0
57 0.0
58 0.0
59 0.0
60 0.0
61 0.0
62 0.0
63 0.0
64 0.0
65 0.0
66 0.0
67 0.0
68 0.0
69 0.0
70 0.0
71 0.0
72 0.0
73 0.0
74 0.0
75 0.0
76 0.0
77 0.0
78 0.0
79 0.0
80 0.0
81 0.0
82 0.0
83 0.0
84 0.0
85 0.0
86 0.0
87 0.0
88 0.0
89 0.0
90 0.0
91 0.0
92 0.0
93 0.0
94 0.0
95 0.0
96 0.0
97 0.0
98 0.0
99 0.0
100 0.0
101 0.0
102 0.0
103 0.0
104 0.0
105 0.0
106 0.0
107 0.0
108 0.0
109 0.0
110 0.0
111 0.0
112 0.0
113 0.0
114 0.0
115 0.0
116 0.0
117 0.0
118 0.0
119 0.0
120 0.0
121 0.0
122 0.0
123 0.0
124 0.0
125 0.0
126 0.0
127 0.0


==> data/ATPG_xor-xnor_50_XTEA_timeout_10_sec_set_all_bits_dt.txt <==
0 93.7
1 83.3
2 64.5
3 50.3
4 44.6
5 41.099999999999994
6 39.6
7 41.6
8 38.1
9 38.800000000000004
10 40.300000000000004
11 39.7
12 39.300000000000004
13 38.4
14 39.7
15 40.5
16 39.6
17 40.9
18 41.099999999999994
19 42.6
20 39.2
21 39.300000000000004
22 39.7
23 42.1
24 41.3
25 38.6
26 40.2
27 40.8
28 37.0
29 41.8
30 40.9
31 39.1
32 93.89999999999999
33 83.7
34 62.0
35 47.3
36 42.9
37 40.1
38 38.9
39 40.300000000000004
40 40.0
41 37.5
42 40.2
43 40.1
44 39.7
45 42.199999999999996
46 39.5
47 39.2
48 36.8
49 41.4
50 39.900000000000006
51 40.300000000000004
52 41.699999999999996
53 43.0
54 37.9
55 39.0
56 42.199999999999996
57 37.4
58 41.3
59 38.800000000000004
60 41.5
61 40.400000000000006
62 39.5
63 39.6
64 93.7
65 83.6
66 62.6
67 50.6
68 41.6
69 39.2
70 38.0
71 40.0
72 40.400000000000006
73 36.7
74 39.4
75 38.6
76 40.2
77 40.6
78 38.4
79 38.3
80 38.4
81 39.2
82 39.5
83 40.5
84 41.5
85 40.400000000000006
86 35.9
87 39.2
88 38.800000000000004
89 40.8
90 41.9
91 39.1
92 39.6
93 42.699999999999996
94 37.3
95 39.0
96 94.89999999999999
97 81.69999999999999
98 62.2
99 48.699999999999996
100 41.3
101 37.4
102 41.699999999999996
103 38.800000000000004
104 38.2
105 34.0
106 36.9
107 34.8
108 38.3
109 39.900000000000006
110 40.5
111 40.699999999999996
112 43.0
113 37.9
114 38.0
115 39.4
116 42.199999999999996
117 39.7
118 41.0
119 41.0
120 38.5
121 39.7
122 37.8
123 36.6
124 38.800000000000004
125 37.4
126 39.2
127 36.9


==> data/ATPG_xor-xnor_50_XTEA_timeout_10_sec_set_all_bits_nd.txt <==
0 6.3
1 16.7
2 35.5
3 49.7
4 55.400000000000006
5 58.9
6 60.4
7 58.4
8 61.9
9 61.199999999999996
10 59.699999999999996
11 60.3
12 60.699999999999996
13 61.6
14 60.3
15 59.5
16 60.4
17 59.099999999999994
18 58.9
19 57.4
20 60.8
21 60.699999999999996
22 60.3
23 57.9
24 58.699999999999996
25 61.4
26 59.8
27 59.199999999999996
28 63.0
29 58.199999999999996
30 59.099999999999994
31 60.9
32 6.1
33 16.3
34 38.0
35 52.7
36 57.099999999999994
37 59.9
38 61.1
39 59.699999999999996
40 60.0
41 62.5
42 59.8
43 59.9
44 60.3
45 57.8
46 60.5
47 60.8
48 63.2
49 58.599999999999994
50 60.099999999999994
51 59.699999999999996
52 58.3
53 56.99999999999999
54 62.1
55 61.0
56 57.8
57 62.6
58 58.699999999999996
59 61.199999999999996
60 58.5
61 59.599999999999994
62 60.5
63 60.4
64 6.3
65 16.400000000000002
66 37.4
67 49.4
68 58.4
69 60.8
70 62.0
71 60.0
72 59.599999999999994
73 63.3
74 60.6
75 61.4
76 59.8
77 59.4
78 61.6
79 61.7
80 61.6
81 60.8
82 60.5
83 59.5
84 58.5
85 59.599999999999994
86 64.1
87 60.8
88 61.199999999999996
89 59.199999999999996
90 58.099999999999994
91 60.9
92 60.4
93 57.3
94 62.7
95 61.0
96 5.1
97 18.3
98 37.8
99 51.300000000000004
100 58.699999999999996
101 62.6
102 58.3
103 61.199999999999996
104 61.8
105 66.0
106 63.1
107 65.2
108 61.7
109 60.099999999999994
110 59.5
111 59.3
112 56.99999999999999
113 62.1
114 62.0
115 60.6
116 57.8
117 60.3
118 59.0
119 59.0
120 61.5
121 60.3
122 62.2
123 63.4
124 61.199999999999996
125 62.6
126 60.8
127 63.1


==> data/ATPG_xor-xnor_50_XTEA_timeout_10_sec_set_all_distr.txt <==
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 1
24 0
25 1
26 1
27 0
28 0
29 0
30 0
31 0
32 1
33 1
34 0
35 0
36 0
37 0
38 0
39 0
40 2
41 0
42 3
43 12
44 15
45 8
46 8
47 20
48 26
49 39
50 38
51 42
52 56
53 63
54 47
55 75
56 66
57 64
58 78
59 65
60 56
61 39
62 43
63 18
64 34
65 15
66 18
67 13
68 10
69 8
70 8
71 1
72 2
73 0
74 1
75 2
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 0


==> data/ATPG_xor-xnor_50_XTEA_timeout_12_sec_set_ll_bits_au.txt <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 0.0
14 0.0
15 0.0
16 0.0
17 0.0
18 0.0
19 0.0
20 0.0
21 0.0
22 0.0
23 0.0
24 0.0
25 0.0
26 0.0
27 0.0
28 0.0
29 0.0
30 0.0
31 0.0
32 0.0
33 0.0
34 0.0
35 0.0
36 0.0
37 0.0
38 0.0
39 0.0
40 0.0
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0
51 0.0
52 0.0
53 0.0
54 0.0
55 0.0
56 0.0
57 0.0
58 0.0
59 0.0
60 0.0
61 0.0
62 0.0
63 0.0
64 0.0
65 0.0
66 0.0
67 0.0
68 0.0
69 0.0
70 0.0
71 0.0
72 0.0
73 0.0
74 0.0
75 0.0
76 0.0
77 0.0
78 0.0
79 0.0
80 0.0
81 0.0
82 0.0
83 0.0
84 0.0
85 0.0
86 0.0
87 0.0
88 0.0
89 0.0
90 0.0
91 0.0
92 0.0
93 0.0
94 0.0
95 0.0
96 0.0
97 0.0
98 0.0
99 0.0
100 0.0
101 0.0
102 0.0
103 0.0
104 0.0
105 0.0
106 0.0
107 0.0
108 0.0
109 0.0
110 0.0
111 0.0
112 0.0
113 0.0
114 0.0
115 0.0
116 0.0
117 0.0
118 0.0
119 0.0
120 0.0
121 0.0
122 0.0
123 0.0
124 0.0
125 0.0
126 0.0
127 0.0


==> data/ATPG_xor-xnor_50_XTEA_timeout_12_sec_set_ll_bits_dt.txt <==
0 95.1
1 85.39999999999999
2 65.8
3 50.7
4 45.6
5 42.3
6 40.9
7 41.4
8 40.1
9 40.0
10 41.6
11 41.699999999999996
12 38.800000000000004
13 38.0
14 38.800000000000004
15 41.199999999999996
16 40.300000000000004
17 38.4
18 37.3
19 40.5
20 37.6
21 39.4
22 39.7
23 44.1
24 40.1
25 36.3
26 39.300000000000004
27 37.4
28 39.1
29 39.0
30 40.699999999999996
31 40.1
32 94.39999999999999
33 87.0
34 66.0
35 49.5
36 45.0
37 44.5
38 40.699999999999996
39 38.800000000000004
40 36.5
41 35.8
42 39.4
43 39.2
44 41.9
45 40.5
46 38.4
47 39.1
48 38.6
49 39.800000000000004
50 40.5
51 39.6
52 41.4
53 40.400000000000006
54 38.2
55 40.1
56 43.2
57 41.199999999999996
58 41.099999999999994
59 39.6
60 41.9
61 41.099999999999994
62 39.2
63 40.0
64 94.39999999999999
65 85.7
66 64.60000000000001
67 49.2
68 44.7
69 39.300000000000004
70 42.199999999999996
71 37.3
72 37.3
73 39.1
74 40.2
75 39.900000000000006
76 39.4
77 40.0
78 39.800000000000004
79 40.5
80 38.5
81 36.9
82 38.800000000000004
83 39.1
84 39.1
85 38.9
86 39.6
87 39.7
88 38.1
89 38.1
90 39.4
91 41.9
92 37.9
93 38.0
94 36.7
95 38.9
96 95.7
97 83.1
98 64.2
99 50.3
100 43.0
101 38.6
102 40.699999999999996
103 39.900000000000006
104 36.6
105 36.6
106 39.800000000000004
107 36.0
108 38.2
109 36.9
110 39.7
111 38.9
112 39.0
113 39.0
114 40.6
115 39.2
116 41.099999999999994
117 37.3
118 38.6
119 38.4
120 40.300000000000004
121 39.0
122 41.099999999999994
123 34.8
124 40.699999999999996
125 40.5
126 37.8
127 36.5


==> data/ATPG_xor-xnor_50_XTEA_timeout_12_sec_set_ll_bits_nd.txt <==
0 4.9
1 14.6
2 34.2
3 49.3
4 54.400000000000006
5 57.699999999999996
6 59.099999999999994
7 58.599999999999994
8 59.9
9 60.0
10 58.4
11 58.3
12 61.199999999999996
13 62.0
14 61.199999999999996
15 58.8
16 59.699999999999996
17 61.6
18 62.7
19 59.5
20 62.4
21 60.6
22 60.3
23 55.900000000000006
24 59.9
25 63.7
26 60.699999999999996
27 62.6
28 60.9
29 61.0
30 59.3
31 59.9
32 5.6000000000000005
33 13.0
34 34.0
35 50.5
36 55.00000000000001
37 55.50000000000001
38 59.3
39 61.199999999999996
40 63.5
41 64.2
42 60.6
43 60.8
44 58.099999999999994
45 59.5
46 61.6
47 60.9
48 61.4
49 60.199999999999996
50 59.5
51 60.4
52 58.599999999999994
53 59.599999999999994
54 61.8
55 59.9
56 56.8
57 58.8
58 58.9
59 60.4
60 58.099999999999994
61 58.9
62 60.8
63 60.0
64 5.6000000000000005
65 14.299999999999999
66 35.4
67 50.8
68 55.300000000000004
69 60.699999999999996
70 57.8
71 62.7
72 62.7
73 60.9
74 59.8
75 60.099999999999994
76 60.6
77 60.0
78 60.199999999999996
79 59.5
80 61.5
81 63.1
82 61.199999999999996
83 60.9
84 60.9
85 61.1
86 60.4
87 60.3
88 61.9
89 61.9
90 60.6
91 58.099999999999994
92 62.1
93 62.0
94 63.3
95 61.1
96 4.3
97 16.900000000000002
98 35.8
99 49.7
100 56.99999999999999
101 61.4
102 59.3
103 60.099999999999994
104 63.4
105 63.4
106 60.199999999999996
107 64.0
108 61.8
109 63.1
110 60.3
111 61.1
112 61.0
113 61.0
114 59.4
115 60.8
116 58.9
117 62.7
118 61.4
119 61.6
120 59.699999999999996
121 61.0
122 58.9
123 65.2
124 59.3
125 59.5
126 62.2
127 63.5


==> data/ATPG_xor-xnor_50_XTEA_timeout_12_sec_set_ll_distr.txt <==
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 1
25 0
26 1
27 1
28 1
29 0
30 0
31 1
32 0
33 0
34 0
35 0
36 0
37 1
38 0
39 1
40 1
41 3
42 3
43 7
44 10
45 7
46 12
47 17
48 32
49 34
50 38
51 41
52 59
53 52
54 59
55 66
56 74
57 75
58 59
59 58
60 62
61 43
62 32
63 30
64 33
65 19
66 16
67 9
68 13
69 12
70 12
71 2
72 0
73 1
74 1
75 0
76 0
77 0
78 1
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 0

